Efficient Learning of Decision-Making Models: A Penalty Block Coordinate Descent Algorithm for Data-Driven Inverse Optimization

Decision-making problems are commonly formulated as optimization problems, which are then solved to make optimal decisions. In this work, we consider the inverse problem where we use prior decision data to uncover the underlying decision-making process in the form of a mathematical optimization model. This statistical learning problem is referred to as data-driven inverse optimization. We focus on problems where the underlying decision-making process is modeled as a convex optimization problem whose parameters are unknown. We formulate the inverse optimization problem as a bilevel program and propose an efficient block coordinate descent-based algorithm to solve large problem instances. Numerical experiments on synthetic datasets demonstrate the computational advantage of our method compared to standard commercial solvers. Moreover, the real-world utility of the proposed approach is highlighted through two realistic case studies in which we consider estimating risk preferences and learning local constraint parameters of agents in a multiplayer Nash bargaining game.

==> CaseStudy1_Figure1.csv <==
678.841679,413.1177259,453.1865117,201.7189519,368.9975199,254.725105,493.4296247,390.5234076,246.1012672,317.3556479
324.9256191,228.5184488,214.4687401,420.6260969,241.7262124,259.9106258,274.4693107,222.6090011,492.9061377,213.1145965
131.5975916,165.0158068,206.7301776,175.6283574,188.1338685,317.2766251,125.5040176,154.0277763,274.622422,142.6510111
92.19825972,84.17157146,91.70777268,71.55251678,92.75789647,215.2957962,77.71470286,84.59460484,84.26312937,88.75647478
62.43851133,63.89170465,68.71415095,57.90394466,70.55363194,57.1397488,55.8348834,67.56044845,55.6931584,59.70605273
41.93348636,40.57849537,41.83453216,42.67631647,49.09523002,40.38649975,46.03317803,43.05085542,43.13326162,39.59185439
37.17701822,37.69252349,42.47433811,38.37208187,41.81744093,40.87259721,38.50852347,40.46429395,31.96549208,31.25213215
40.54888889,32.02767999,37.86303506,30.51462655,33.84275481,32.99681814,32.04871407,40.80355079,30.89197868,33.32216805


==> CaseStudy1_Figure2.csv <==
0,1.16E+09,1.15E+09,1.37E+08,3.56E+08,6.00E+08,3.29E+07,2.21E+09,1.03E+09,4.58E+07,4.67E+09
1,3.40E+08,1.04E+08,4.71E+08,52923.08339,1.60E+07,137.7157824,1.31E+10,3.83E+07,155.0047181,276.3766694
2,217.4468654,203.8660084,165.6244572,6.58E+07,181.8047165,137.7157824,1.11E+10,173.1677043,155.0047181,276.3766694
3,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,1.14E+10,173.1677043,155.0047181,276.3766694
4,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,1.06E+10,173.1677043,155.0047181,276.3766694
5,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
6,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
7,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
8,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
9,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
10,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
11,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
12,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
13,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
14,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
15,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
16,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
17,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
18,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
19,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
20,217.4468654,203.8660084,165.6244572,2.17E+08,181.8047165,137.7157824,6.31E+06,173.1677043,155.0047181,276.3766694
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,,,,,,


==> IO_error.csv <==
77.34581771,53.07977308,28.64019889,52.58264554,49.34937878,43.35887916,35.98056498,49.48845195,42.19487828,36.41534861
55.70181273,41.25657452,22.51532644,24.74755675,35.70490203,34.74174572,28.59166251,29.79188982,29.68322368,27.03161884
37.25269123,25.03265675,16.81949601,17.68445723,19.56789574,38.57076271,21.86774279,52.92678774,26.05349117,20.6930237
26.49308755,18.25965445,17.15342421,22.89223999,24.03763519,23.87680105,14.77891841,37.84592351,17.17243046,16.48319006
20.56993277,14.72481597,14.34590765,17.31812787,18.76694254,20.43396496,18.11393243,26.80676997,12.58275616,18.37134638
16.28202458,12.98126226,15.79613929,17.13526003,14.03725486,18.55500487,17.72881658,26.54171601,12.77413638,13.14738062
16.52215986,12.32001931,11.93191236,14.22077774,11.21473983,15.88159193,15.58480551,21.76611042,14.10186579,11.63893143
13.52326065,8.839512255,7.125739799,10.62036715,9.419061229,13.77683788,10.7867388,13.04577437,9.396767096,10.31131468
7.450269346,6.622554792,7.517770192,8.425728944,6.798184986,9.165157065,7.736731401,9.562090802,7.108667463,6.591127473

==> Paper_CaseStudy1_Figure2.dat <==
0	1.16E+09	1.15E+09	1.37E+08	6.00E+08	3.29E+07	1.03E+09	4.58E+07	4.67E+09
1	3.40E+08	1.04E+08	4.71E+08	1.60E+07	137.7157824	3.83E+07	155.0047181	276.3766694
2	217.4468654	203.8660084	165.6244572	181.8047165	137.7157824	173.1677043	155.0047181	276.3766694
3	217.4468654	203.8660084	165.6244572	181.8047165	137.7157824	173.1677043	155.0047181	276.3766694
4	217.4468654	203.8660084	165.6244572	181.8047165	137.7157824	173.1677043	155.0047181	276.3766694
5	217.4468654	203.8660084	165.6244572	181.8047165	137.7157824	173.1677043	155.0047181	276.3766694
6	217.4468654	203.8660084	165.6244572	181.8047165	137.7157824	173.1677043	155.0047181	276.3766694
7	217.4468654	203.8660084	165.6244572	181.8047165	137.7157824	173.1677043	155.0047181	276.3766694
8	217.4468654	203.8660084	165.6244572	181.8047165	137.7157824	173.1677043	155.0047181	276.3766694
9	217.4468654	203.8660084	165.6244572	181.8047165	137.7157824	173.1677043	155.0047181	276.3766694
10	217.4468654	203.8660084	165.6244572	181.8047165	137.7157824	173.1677043	155.0047181	276.3766694


==> Paper_CaseStudy1_Figure3.dat <==
0	43.94971605	37.68682668	39.59938275	45.10988962	39.2148924	121.2359255	122.3960991
1	100.1575849	100.1898767	100.1820555	100.116117	14.95543267	300.5295171	300.4880492
2	24.84755302	22.82120585	33.17728466	25.13313679	13.47213248	80.84604353	81.1316273
3	20.5734622	19.48311433	25.35431033	21.17803133	12.3933982	65.41088686	66.01545599
4	17.87049029	16.95869168	21.21324904	18.82084369	11.54172376	56.04243102	56.99278442
5	16.22639206	15.10196062	18.6102111	16.50329852	10.91463092	49.93856378	50.21547024
6	14.84277349	13.4887394	16.46650019	14.9958403	10.36666859	44.79801309	44.9510799
7	13.71491851	12.31649436	14.76064938	13.65550527	9.873073062	40.79206225	40.732649
8	12.68404384	11.27619426	13.14324604	12.6113789	9.23041052	37.10348415	37.0308192
9	11.8113171	10.56169474	11.97338881	11.75061774	8.606142066	34.34640065	34.28570128
10	11.09475759	9.851141287	11.23149164	11.21349496	8.092029845	32.17739052	32.29612789
11	10.14159549	9.313950982	10.46431047	10.42941056	7.855349713	29.91985694	30.20767201
12	9.444414763	8.610347278	9.86730054	9.837714514	7.475946058	27.92206258	28.31536233
13	8.826425876	8.318508195	9.385802421	9.291849749	7.301849334	26.53073649	26.99616036
14	8.413884265	7.873164616	8.810842387	8.85536388	6.900369917	25.09789127	25.53937088
15	8.061733151	7.544230594	8.186336774	8.432296187	6.597595163	23.79230052	24.16286355
16	7.640689338	7.168590234	7.847133057	7.906633422	6.305360936	22.65641263	22.92235671
17	7.396680269	6.738101738	7.430047881	7.601212961	6.064216502	21.56482989	21.76936258
18	7.148078666	6.446203696	7.105197876	7.261209369	5.890420151	20.69948024	20.81261094
19	6.920487695	6.168307715	6.706323121	6.958032817	5.720876688	19.79511853	19.83266365
20	6.691919976	6.012667593	6.400922874	6.665228704	5.58268591	19.10551044	19.07881917
21	6.468755134	5.862061618	6.068786808	6.303287926	5.444398822	18.39960356	18.23413635
22	6.232090581	5.719627776	5.832214313	6.133459428	5.325863893	17.78393267	17.68530152
23	6.101075844	5.466021819	5.636898326	5.965260675	5.174240043	17.20399599	17.06818082
24	5.835717825	5.247237215	5.487104339	5.7752481	5.094916508	16.57005938	16.50958965
25	5.623784101	5.124485668	5.261268516	5.633715248	4.946141118	16.00953828	16.01946943
26	5.411094145	4.92289803	5.020518423	5.446168463	4.795091539	15.3545106	15.38958492
27	5.244706787	4.748300266	4.862591451	5.31879363	4.671504987	14.8555985	14.92968535
28	5.060220129	4.622153617	4.634822393	5.159029565	4.581035006	14.31719614	14.41600558
29	4.909677619	4.456344505	4.503619597	4.995778503	4.429687951	13.86964172	13.95574261
30	4.805644113	4.32308054	4.390420144	4.810392762	4.309675184	13.5191448	13.52389345
31	4.6760118	4.197451769	4.307394993	4.685879998	4.233917342	13.18085856	13.19072676
32	4.478881852	4.073517892	4.231594181	4.588470092	4.163196545	12.78399393	12.89358217
33	4.377440354	3.996969635	4.136448549	4.534231305	4.077663565	12.51085854	12.66764949
34	4.306914259	3.896796704	4.074249743	4.383209295	3.958345366	12.27796071	12.35425574
35	4.212652136	3.824885326	3.993567817	4.290073128	3.893601032	12.03110528	12.10852627
36	4.141046462	3.738948259	3.867823075	4.185993503	3.799433127	11.7478178	11.79276484
37	4.002721906	3.671751286	3.740363264	4.150615505	3.749282478	11.41483646	11.56273006
38	3.905285635	3.584829634	3.688365013	4.079230355	3.697844927	11.17848028	11.352425
39	3.850064159	3.530154868	3.638789047	4.041067451	3.651756677	11.01900807	11.21001137
40	3.792373826	3.442064396	3.572484306	3.984779368	3.595541131	10.80692253	10.99932807
41	3.695694501	3.40780485	3.505197027	3.898124174	3.551253258	10.60869638	10.81112605
42	3.642174959	3.349477748	3.439010994	3.844148892	3.478058033	10.4306637	10.63263763
43	3.618226184	3.329012294	3.369556883	3.774619556	3.43137871	10.31679536	10.47318873
44	3.574644206	3.286237575	3.309810618	3.711741618	3.401558655	10.1706924	10.30778981
45	3.489123529	3.229465841	3.251422138	3.672135977	3.347072328	9.970011508	10.15302396
46	3.431398084	3.203184381	3.204562502	3.636574818	3.31482828	9.839144966	10.0443217
47	3.386613579	3.165059127	3.145050948	3.588737956	3.26437884	9.696723655	9.898848031
48	3.32642444	3.139786496	3.088614615	3.541124392	3.232849044	9.55482555	9.769525503
49	3.277581903	3.107408382	3.009501478	3.489714613	3.210420433	9.394491763	9.606624473
50	3.236392374	3.07310939	2.98963904	3.43686505	3.171485868	9.299140805	9.499613481


==> case_2_results.txt <==
1	0.099	74.99	1.97	50	6.98	59.99
2	0.1	74.99	1.98	50	19.52	60
3	0.099	74.999	1.97	50	5.518	60
4	0.1	74.99	1.99	50	5.36	60
5	0.0999	74.999	1.965	50	23.28	60


==> regr_error.csv <==
233.9336816,203.3014268,198.7942538,208.5614772,201.11847,234.0022446,225.1035111,225.4038192,237.8603099,199.8306352
213.1421035,183.4605532,186.1851197,197.2283198,180.3965701,240.7684765,199.3650254,203.7273015,204.121484,202.8967771
178.7693054,135.9397227,144.6248396,169.9649901,136.212748,160.4590692,153.885249,155.7377637,168.2945637,145.4942438
109.1427932,90.23076833,78.37569772,88.74385419,73.43557042,73.42021234,114.0582843,101.4087214,111.0954782,93.49861313
87.25106185,71.00627984,68.14766582,80.01135743,47.63005953,56.67448437,87.02504414,77.40278992,98.1215265,65.85405807
81.45106682,65.41252481,55.88802679,67.59824216,47.29400016,56.03043573,80.31551597,58.70822027,87.87846805,64.0343376
65.19916272,50.94817396,54.51234447,58.98005042,48.27182933,46.61806456,69.57793585,47.33948146,77.09351326,58.70117533
47.43697705,36.45960689,39.15217273,35.46791773,34.46961987,35.11729063,48.93237866,38.47937058,52.87666406,38.36077485
41.1187919,28.98083564,32.33160136,31.50976501,29.18077489,30.62407042,37.63193872,37.24696104,39.48803007,29.12152818
